Fast and Delay-Robust Multimodal Journey Planning

We study journey planning in multimodal networks consisting of public transit plus an unrestricted transfer mode (e.g., walking or cycling). In order to provide good results in practice, algorithms must account for vehicle delays. Delay-responsive algorithms receive a continuous stream of delay updates and must return optimal journeys in the currently known delay scenario. Updates are incorporated in an update phase, which must be fast (e.g., a few seconds). The fastest known approach for multimodal journey planning is ULTRA, which precomputes shortcuts representing transfers between vehicles. This allows query algorithms to find Pareto-optimal journeys regarding arrival time and the number of public transit trips without any performance loss compared to pure public transit networks. However, the precomputation phase does not account for delays and is too slow to rerun during the update phase. We present Delay-ULTRA, a delay-responsive variant of ULTRA. Since accounting for all theoretically possible delays would yield an impractically large set of shortcuts, our approach precomputes shortcuts that are provably sufficient as long as delays do not exceed a configurable limit (e.g., 5 minutes). To handle delays above the limit (which are less frequent in practice), we propose a heuristic search for missing shortcuts that is fast enough to be run during the update phase. Our experimental evaluation on real-world data shows that Delay-ULTRA fails to find less than 0.02% of optimal journeys on metropolitan and mid-sized country networks, and 0.16% on the much larger Germany network. Considering that the available delay information in realistic applications is never perfectly accurate, these error rates are negligible. Query speed is at most twice as slow as ULTRA without delay information, and up to 8 times faster than the fastest exact algorithm, which does not require a preprocessing phase.

==> fig/coverage.dat <==
Delay	NoReplacementCoveredQueries	NoReplacementCoveredJourneys	NoReplacementHypotheticalCoveredQueries	NoReplacementHypotheticalCoveredJourneys	ReplacementCoveredQueries	ReplacementCoveredJourneys	ReplacementHypotheticalCoveredQueries	ReplacementHypotheticalCoveredJourneys	ReplacementTargetsCoveredQueries	ReplacementTargetsCoveredJourneys	ReplacementTargetsHypotheticalCoveredQueries	ReplacementTargetsHypotheticalCoveredJourneys
0	0.84609053	0.23124608	0.84609053	0.23124608	0.34897119	0.09960298	0.26666667	0.07592115	0.30288066	0.08706554	0.13497942	0.03900536
1	0.61893004	0.16577279	0.61563786	0.16437975	0.27325103	0.0801003	0.15473251	0.04457756	0.25020576	0.07243853	0.08559671	0.02577140
2	0.53662551	0.14139444	0.53333333	0.14000139	0.24032922	0.06895591	0.1218107	0.03412969	0.21728395	0.06199067	0.06913580	0.01950268
3	0.47078189	0.12119524	0.46748971	0.11980219	0.18436214	0.05223933	0.07242798	0.01880616	0.16460905	0.04736366	0.05596708	0.01323396
4	0.418107	0.10656822	0.41481481	0.10517518	0.16790123	0.05014975	0.05925926	0.01602006	0.15144033	0.04597061	0.03950617	0.00975134
5	0.33580247	0.08706554	0.32592593	0.08149335	0.15144033	0.04527408	0.0526749	0.01393049	0.15144033	0.04597061	0.03292181	0.00766177
6	0.31934156	0.0801003	0.29958848	0.07174201	0.01646091	0.05084628	0.03950617	0.01044787	0.16790123	0.05223933	0.03621399	0.00975134
7	0.26666667	0.06756286	0.2436214	0.05850804	0.16790123	0.05363237	0.01316872	0.0027861	0.17119342	0.05572195	0.00987654	0.00208957
8	0.19753086	0.05223933	0.16460905	0.03830884	0.18765432	0.06338372	0.00987654	0.00208957	0.17777778	0.05990109	0.00658436	0.00139305
9	0.17777778	0.0487567	0.13497942	0.03204012	0.20411523	0.06895591	0.00658436	0.00139305	0.20082305	0.06756286	0.00658436	0.00139305
10	0.17119342	0.04736366	0.10864198	0.0257714	0.21728395	0.07801073	0.00329218	0.00069652	0.23045267	0.07731420	0.00329218	0.00069652	



==> fig/headways.dat <==
Headway	Stuttgart	London	Switzerland	Germany
0	0.41	3.31	0.70	2.12
1	0.45	15.22	2.15	1.83
2	3.52	43.48	7.95	5.88
3	7.12	17.83	11.92	6.80
4	28.30	7.46	26.63	26.30
5	24.39	5.80	24.16	26.71
6	19.56	4.26	15.12	18.30
7	16.21	2.60	11.34	12.20


==> fig/preprocessing.dat <==
Delay	Time	FullShortcuts	InfeasibleShortcuts	MinOriginShortcuts	UndelayedShortcuts
0	117	6.938012	0.000000	0.000000	6.938012
1	348.169	16.149599	2.568233	0.776053	12.805313
2	387.117	30.717267	11.418956	2.180291	17.118020
3	405.65	48.529326	21.420171	4.627429	22.481726
4	426.847	76.603821	38.846650	8.593876	29.163295
5	476.288	119.664041	67.335101	14.776343	37.552597
6	476.568	182.852373	110.871208	24.025073	47.956092
7	520.676	277.525395	176.493938	37.782887	63.248570
8	585.834	399.197049	263.768062	56.524468	78.904519
9	620.529	544.948514	371.718436	80.590730	92.639348
10	666.551	724.644240	502.926659	112.344202	109.373379



==> fig/querytime.dat <==
Delay	BaselineQueryTime	QueryTime
0	36.027	4.784
1	36.027	5.789
2	36.027	6.299
3	36.027	6.850
4	36.027	7.472
5	36.027	8.171
6	36.027	9.441
7	36.027	10.568
8	36.027	11.853
9	36.027	12.602
10	36.027	13.645



==> fig/update.dat <==
Delay	BasicUpdates	BasicUpdateTime	AdvancedUpdates	AdvancedDataUpdateTime	AdvancedSearchTime	AdvancedMergeTime	AdvancedTotalTime	AdvancedTargetsUpdates	AdvancedTargetsDataUpdateTime	AdvancedTargetsSearchTime	AdvancedTargetsMergeTime	AdvancedTargetsTotalTime
0	13.59	0.753	22.05	1.303	0.566	0.353	2.222	24.67	1.287	1.046	0.355	2.688
1	13.59	1.118	27.32	2.051	0.737	0.691	3.479	28.28	2.067	1.351	0.654	4.072
2	16.28	1.477	30.27	2.881	0.742	0.991	4.614	31.46	2.884	1.305	1.024	5.213
3	18.54	1.88	33.33	3.744	0.834	1.304	5.881	34.57	3.721	1.455	1.326	6.502
4	21.46	2.442	39.44	4.972	0.941	2.02	7.934	39.72	4.97	1.662	2.031	8.663
5	25.69	3.224	42.11	6.746	1.049	2.877	10.672	43.08	6.717	1.836	2.897	11.449
6	28.72	4.285	43.75	9.045	1.124	4.134	14.303	44.09	9.075	1.895	4.22	15.19
7	33.14	5.85	46.28	12.99	1.195	6.088	20.273	46.28	13.031	2.094	6.255	21.379
8	39.44	7.669	46.28	18.024	1.275	8.901	20.2	47.46	18.136	2.433	8.912	29.482
9	41.79	9.667	58.33	23.281	1.435	12.179	36.894	59.57	23.611	2.957	11.459	38.026
10	44.8	12.072	71.79	30.15	1.515	15.577	47.242	77.78	30.101	3.642	17.188	50.931

